Auto-SpMV: Automated Optimizing SpMV Kernels on GPU

Sparse matrix-vector multiplication (SpMV) is an essential linear algebra operation that dominates the computing cost in many scientific applications. Due to providing massive parallelism and high memory bandwidth, GPUs are commonly used to accelerate SpMV kernels. Prior studies mainly focused on reducing the latency of SpMV kernels on GPU. However, few attempts have been made to improve the energy efficiency of SpMV kernels, resulting in GPUs being excluded from the range of low-power applications. Furthermore, prior work has primarily focused on optimizing the sparse format of SpMV kernels, the literature ignores evaluating the impact of tweaking compilation parameters. Lastly, Little attention has been paid to preparing a comprehensive training dataset of running SpMV kernels and fine-tuning the learning hyperparameters. To address these limitations, we present a novel framework, dubbed Auto-SpMV, that enables energy-efficient and low-latency SpMV kernels on GPU. To achieve the best run time performance, Auto-SpMV proposes two optimization modes: compile-time and run-time. In the compile-time mode, Auto-SpMV tweaks the compilation parameters, while in the run-time mode, Auto-SpMV selects the best sparse format for the sparse input matrix. To achieve the best classification results, 1) we collect the largest dataset ever having 30 different sparse matrices running with more than 15K different configurations, and 2) we boost classification models by automatically fine-tuning the learning hyperparameters. Experimental results reveal that Auto-SpMV optimizes latency, energy consumption, average power, and energy efficiency in the compile-time mode by up to 51.9%, 52%, 33.2%, and 53%, respectively, compared to the default setting. Auto-SpMV optimizes average power and energy efficiency in the run-time mode by up to 34.6% and 99.7%, respectively, compared to the default setting.

==> RF_Acc._Predictor.csv <==
Step_F,Value_F,Step_C,Value_C
10.4375,9.91194212,7.3281,7.6661269
1.71875,1.74924807,1.625,1.48257536
5.375,5.50452052,6.65625,6.8210702
23.78125,25.15310521,30.03125,30.57202929
7.125,7.32589198,7.171875,7.69996036
15.328125,16.25217043,15.34375,16.19935396
17.890625,17.80068212,18.8125,17.4056241
9.093,9.49681093,11.765625,11.81873835
15.09375,15.18835912,14.5625,15.33523492


==> online_results_avg_power.csv <==
0,7.4187915
1,14.6165094
2,0
3,8.7505786
4,12.2157827
5,7.3380071
6,6.7863737
7,5.9643628
8,34.6253188
9,11.4550858
10,23.5646087
11,9.0156311
12,33.2161189
13,15.9407509
14,9.3866852
15,29.0644962
16,9.9419772
17,8.171652
18,0
19,24.0795004
20,22.8678352
21,16.2340611
22,11.0001616
23,4.8200199
24,17.195813
25,12.181821
26,10.2921149
27,8.5743558
28,14.7727159
29,12.7279369
30,13.4073022


==> online_results_perf_watt.csv <==
0,88.5906016
1,87.3466929
2,83.417413
3,89.5006185
4,99.7036167
5,81.605634
6,81.6551315
7,91.9176174
8,91.1718998
9,85.39676
10,84.7360995
11,93.3416878
12,90.9039968
13,86.3110481
14,88.4609672
15,91.5752903
16,95.6600527
17,77.77623
18,48.0197817
19,94.4766728
20,83.3226334
21,93.1057798
22,90.7022282
23,90.5241949
24,91.3544309
25,87.8887853
26,80.7131706
27,97.6347757
28,84.7468601
29,75.2783337
30,86.8946335


==> results_avg_power.csv <==
0,0.1780671,0.201836,7.3630062
1,0.1633657,0.1991325,15.2050675
2,0.1592988,0.261191,11.7314878
3,0.2283539,0.4037542,8.317465
4,1.6068467,1.9146538,12.4701768
5,0.2461711,0.2051553,7.0809752
6,0.2201673,0.1901102,7.8074105
7,0.104855,0.2135938,5.1210417
8,0.2235984,0.303746,8.6774582
9,0.2296459,0.148321,10.1375979
10,0.155664,0.2119982,23.1581716
11,0.1885509,0.2751204,8.2723525
12,0.4116183,0.2742644,32.9510471
13,0.2490039,0.1036127,15.9766817
14,0.6001057,0.3510211,8.3846609
15,0.2889237,0.6531033,29.1124875
16,0.3889363,0.3174501,10.7117147
17,1.7034348,0.9008546,7.8198502
18,0.2460089,0.3886387,2.2236031
19,0.7317946,1.0688527,24.5877579
20,0.1821304,0.2315356,23.0204897
21,0.401836,0.4047006,16.084722
22,0.0812112,0.1491538,10.9286918
23,0.47452,0.2757021,5.2945399
24,0.2562768,0.5472743,16.7307229
25,0.4236467,0.3626722,12.7759156
26,0.2224389,0.1973746,9.9046346
27,2.7702972,2.0665779,7.939792
28,0.5586101,0.2490462,14.9034659
29,0.11871,0.3062762,12.837192
30,0.4604696,0.4458908,12.9176727


==> results_energy.csv <==
0,6.6504991,9.3075742,8.1588256
1,1.0485893,1.0219892,3.7482607
2,1.9684536,3.9471655,4.7527367
3,5.1938524,5.9497624,6.2580365
4,3.3776966,4.8013717,6.2512599
5,2.1878111,5.2969049,2.7980588
6,0.3459798,0.6989255,52.1371005
7,10.2380349,12.5483922,14.2625438
8,8.0524388,13.0411176,9.627998
9,0.547202,0.4232373,1.1548139
10,1.4354687,0.8064765,4.5470812
11,3.185744,8.8527161,3.7116386
12,6.4876613,5.8314726,7.6325362
13,1.4904202,2.896326,3.3214852
14,6.7662022,6.0719268,7.4028594
15,5.2175973,7.9677776,5.8710063
16,5.3372978,6.2383664,6.0318976
17,0.6685193,0.5483949,4.5492062
18,1.1660397,1.5402202,2.7731616
19,7.5140112,6.9794219,7.6779786
20,2.1004485,3.4752746,5.1918125
21,3.4109794,7.2899156,4.8262252
22,3.4492322,2.8612827,6.4724999
23,1.5152226,2.8946847,2.949104
24,8.0706754,13.9829798,8.3926246
25,6.7237439,10.5890203,4.8700073
26,1.7908851,2.6840561,4.6191187
27,4.266652,8.9060631,6.2030654
28,2.7304457,4.7408071,3.1540601
29,1.2427395,1.5924038,5.3363734
30,3.8060181,5.4595342,7.1561125


==> results_perf.csv <==
0,6.5104006,9.0289167,7.8096595
1,1.1510757,0.8932232,1.7071503
2,2.0541108,4.1563173,2.3238413
3,5.7575866,6.2435771,6.6117459
4,4.6115623,6.2814251,6.8062823
5,1.1904476,2.405549,1.6118474
6,0.300048,0.6262331,51.3209195
7,10.5474337,13.0167595,10.9289186
8,5.9553489,9.7088666,33.2775407
9,0.6912572,0.498182,0.824308
10,1.4666748,1.0934746,1.964379
11,3.2706492,8.8692602,3.4909539
12,6.2189454,5.519511,6.6913028
13,1.5169409,2.7383811,1.7993168
14,6.7828606,6.8651993,7.4457639
15,5.1336851,7.5557497,5.3257216
16,5.8423767,6.6197543,6.2130793
17,0.8068565,1.5007359,5.0173734
18,1.1680794,1.6851909,2.7544603
19,7.4936834,5.7251575,8.029972
20,2.0981997,3.1714741,4.267222
21,3.4865926,7.9771611,4.8206906
22,2.771141,2.325076,22.3895091
23,1.5785877,2.9094181,2.2409502
24,7.5481939,13.3793526,7.8178284
25,2.8266044,7.9248398,20.2683833
26,1.8478271,2.4335259,3.4612391
27,3.8305096,7.8293961,6.3982178
28,2.7280944,5.0959569,3.0007529
29,1.486056,1.6774439,3.612468
30,3.6223943,5.191837,8.3410599


==> results_perf_watt.csv <==
0,6.5597409,9.181224,8.1761532
1,1.3225131,1.10721,3.0977801
2,2.0364118,3.9746335,4.7815392
3,5.3543924,6.0390029,6.2458615
4,3.4297507,4.6603562,6.3959905
5,1.4469256,2.6090642,1.990479
6,0.2739698,0.7106856,52.3250331
7,10.0052743,12.564754,13.7308084
8,8.140386,12.9863928,9.4271101
9,0.9446454,0.6609158,0.9446454
10,1.6343217,0.8875802,3.9442876
11,3.079212,8.6700144,3.6371272
12,6.7099028,5.8026266,8.1159482
13,1.4298392,2.8211401,3.048284
14,6.8403189,6.303744,7.3079896
15,5.3206568,8.3447472,5.7090756
16,5.5127904,6.2475965,5.9654135
17,0.5323901,0.5611125,4.8642703
18,1.319662,1.6971558,2.5503727
19,6.9976745,6.9299011,8.3582493
20,2.3134166,3.4361025,4.7603416
21,3.8059561,7.6069284,4.086087
22,3.3479703,2.7192862,6.4508521
23,1.2821111,2.8339796,2.9798563
24,7.8191901,13.9175883,7.8537493
25,3.2984135,9.6381199,6.6596756
26,1.9738892,2.5731514,4.6256648
27,4.4315934,9.0728109,6.2514098
28,2.5695339,4.4681459,3.3047859
29,1.1251146,1.5416574,5.1941519
30,3.6952656,5.3522543,7.0927664

